MERCURY: Accelerating DNN Training By Exploiting Input Similarity

Deep Neural Networks (DNN) are computationally intensive to train. It consists of a large number of multidimensional dot products between many weights and input vectors. However, there can be significant similarity among input vectors. If one input vector is similar to another, its computations with the weights are similar to those of the other and, therefore, can be skipped by reusing the already-computed results. We propose a novel scheme, called MERCURY, to exploit input similarity during DNN training in a hardware accelerator. MERCURY uses Random Projection with Quantization (RPQ) to convert an input vector to a bit sequence, called Signature. A cache (MCACHE) stores signatures of recent input vectors along with the computed results. If the Signature of a new input vector matches that of an already existing vector in the MCACHE, the two vectors are found to have similarities. Therefore, the already-computed result is reused for the new vector. To the best of our knowledge, MERCURY is the first work that exploits input similarity using RPQ for accelerating DNN training in hardware. The paper presents a detailed design, workflow, and implementation of the MERCURY. Our experimental evaluation with twelve different deep learning models shows that MERCURY saves a significant number of computations and speeds up the model training by an average of 1.97X with an accuracy similar to the baseline system.

==> Todo-MICRO.txt <==
0. Providing the result for three more networks including: (Inception-V4, Mobilenet-V2, and Squeezenet_1_0).
1. Adding one subsection about the FC clustering and how it can be used for accelerating the training of Non-CNN (RNN, LSTM, and Transformer). Providing some results to show the amount of similarity detected by Mercury. 
2. Adding one subsection to discuss about how to extend the Row-Stationary dataflow to work in back propagation. We need to mention that RS is our baseline.
3. Show how to apply our idea in back propagation.
4. Motivation: show how much similarity exists between inputs in forward and backward propagation in different layers.
5. Motivation: Provide an experiment with n vectors and generate m vectors for each vector with distance \epsilon. We will gradually increase the signature length and will show the number of clusters in each step. Our goal is 10 clusters.
6. Two mentioned related works in reviewers comment: See the details of their method and how can they find similarity. Diffy method: how do they find the delta difference between spatial vectors.
7. Provide some results related to the amount of memory access in comparison with baseline.
8. Provide an experiment to see and compare the time of hardware and software implementation for a specific network.



==> rebuttal.txt <==

======Reviewer#A========
A.1. The evaluation should include comparing RPQ vs other prior approaches to decide input similarity.
> We provide a similar experiment for Bloom Filter in section II.A shows this method didn't work properly in this experiment. Also, we apply the Bloom Filter method on top of AlexNet and Squeezenet models to see its performance. The final results of Bloom Filter are not ready yet and will be included in the final version.

A.2. The discussion on when to abandon unprofitable detection is insufficient. How long do you try before stopping? Once you stop, you never start again?
> We have a warm-up step that let the initial random model train for a couple of batches (20 batches). Then, we keep the track of the original model's cost (in clock cycles) and clustering cost. We have a threshold that lets clustering costs be worst than the original cost for some continuous batches (5 batches). Also, we keep the total clustering and original cost for that channel. If it passes that threshold we turn off the clustering for that specific channel and never turn it on again.

A.3. The tuning of RPQ should also be covered more thoroughly. How much work is consumed in tuning RPQ to a problem? Does it become a form of training?
> It's not a form of training. We start with an initial number of random vectors (20 vectors) and keep increasing this number by one during training in a fixed number of epochs (40,30,20, and 10 epochs: higher at the beginning and lower at the end). It also keeps the track of loss and will turn off the clustering in all channels when loss gets worse and the model doesn't train properly (10 epochs). 

A.4. In speedup comparison with others, you don't factor in cost differences. 
> The other approaches (unlimited similarity and zero pruning) are some hypothetical approaches where similarity detection or zero pruning will be done with as much hardware as needed (no constraints on hardware overhead). We wanted to show what the result would look like in other approaches even if this hypothetical best-case scenario is considered. That is why we did not show the cost difference with other approaches. 
The similarity approach has been used in UCNN[24] and the zero pruning approach in Tensordash[33] and they have reported the area and power overhead of their method.


A.5.Accuracy differences are also glossed over.
The accuracy of other approaches are the same as baseline accuracy (Fig. 13).

A.6.The main result of 2X speedup is against yourself with vs without the similarity reuse. You state a 1.135X resource increase in return for the speedup. Where does that number come from?
> 2X speedup is against the baseline which is row-stationary dataflow. This 1.135X shows the power increase of our method which is because of using more resources in FPGA and Vivado provides this number for us (Section-VII.F). 

======Reviewer#B========
B.1. While training a DNN network the end goal is always attaining a certain percentage of accuracy. When a new system is compared to a baseline system, training a certain number of epochs should not be the medium of comparison. Can you provide a comparison of the number of epochs required for the baseline system and the proposed system to reach the same highest percentage of accuracy?
> In some networks, our accuracy is the same as the baseline. In the case of AlexNet and Squeezenet, we need 1 and 2 more epochs to get the highest accuracy respectively. In the case of ResNet networks and VGG19, we can't achieve the highest accuracy even with more epochs. This decrement happened in previous works [18] and [32] too which is a trade-off for speeding up the training. 

B.2. From the experimental setup and evaluation, it is not clear how power was measured. Which DNN training did you run to obtain power? Is the power consumption same for all DNN training?
> In the hardware implementation, we specified the number of required block memories based on an average layer in the VGG model with filter size=(256,128,(3,3)) and the input size is (128,56,56) which can be reconfigured to other layers with the same and smaller dimensions. All other modules and implementations (Hashing, MCache, Controller, PE, etc.) are similar for all layers. The power consumption has been measured by Vivado after the Implementation process.
We did other experiments for smaller layers with filter size=(128,128,(3,3)) and bigger layers with filter size=(256,256,(3,3)) both with input size=(256,56,56). The power and resource utilization of these two layers are: ???

B.3. From the evaluation, it seems that Transformer does not gain as much speedup compared to other DNN workloads. Can you provide any insight on this? 
> As explained in section III.C.3, for keeping the dataflow the same and decreasing the hardware overhead we limit the amount of saving to only one input part. We could increase the savings by increasing this limitation to two or three input parts.

B.4. Do you expect any gain for popular models such as BERT using the proposed system?
> We expect to have a similar amount of savings for BERT and other transformer-based models.

Minor Comments:
We modified figure 1

======Reviewer#C========
C.1. Comparison with Unlimited Similarity Detection and Unlimited Zero Pruning: That would be great to comment on why MERCURY achieves better results with certain DNN models while lags behind with other DNN models when similarity detection and unlimited zero pruning is in use?
> The Unlimited Similarity Detection looks for exactly similar elements within inputs and weights and saves their computations. However, MERCURY applies RPQ and finds similar vectors (not elements) based on similarity in their signature and can tolerate epsilon distance between vectors. The same explanation applies to Unlimited Zero Pruning which looks for zeros within inputs and weights.

> Great comment. We're working on it to apply MERCURY on all architecture models.


======Reviewer#D========
D.1. Looking at the evaluation, the transformer model does not seem to benefit. Any insight on what is happening? This is a kind of worst case, it would be interesting to see the power overhead for hashing, storing in mcache and not getting any benefit.
> As explained in section III.C.3, for keeping the dataflow the same and decreasing the hardware overhead we limit the amount of saving to only one input part. We could increase the savings by increasing this limitation to two or three input parts.
We break down the hardware implementation into its modules. The hashing module consumes 0.081(W) power for Slice Logic(LUT) and 0.191 (W) for signals. Also, the mcache controller module consumes ??? (W) power for Slice Logic(LUT) and ??? (W) for signals. 

D.2. One thing in the evaluation is that having the proposed architecture requires more LUTs/SRAM. An alternative design is to dedicate those LUTS/SRAMs to more PEs to have a faster DNN. I think that it is a must have comparison in evaluation because it is much simpler to just through more transistors to the DNN than having a more complex alternative design.
> We did another experiment with more number of PEs in baseline architecture. With the same amount of power consumption, we can increase the number of PEs by 33 or by 20%. This increment can speed up the training on average by 25%. We got almost 2x speed up on average.

D.3. FIg 17 y-axes says "speedup (%)" it is not a % but just speedup
> Fixed

======Reviewer#E========
E.1. The paper's topic closely relates to exploring data redundancy for training acceleration. But the paper omits those works.
> The proposed method in this article can be applied to the output of data redundancy methods to have some extra savings on top of them. We explore similar vectors within one channel of one input and try to save the computation of those vectors. So, we can apply our method on top of redundancy-based methods to increase the training acceleration. However, exploring data redundancy is not the goal of this paper.

==> rebuttal/HPCA22/rebuttal1.txt <==
We thank the reviewers for the valuable feedback. We submitted a revision with major edits in blue. In addition, we address many concerns here:

======Common Concerns (CC)========
CC.1. Novelty w.r.t. ADR [22] (Reviewer#B,E)?
> We added Section#II-C to show how SimCNN is different from ADR [22] and others. At a high level:
- LSH as used by ADR and any other work requires an expensive pre-processing step to build the
clusters and determine centroids. Centroid calculation requires pair-wise comparison for every possible pair of members in a cluster. Implementing LSH as it is in hardware is not efficient. We took only the signature part of LSH and used it in conjunction with a cache to get rid of those complexities.
- ADR typically uses a granularity smaller than vector length. As a result, dot products can not reused completely. It requires additional reduction step for output reconstruction. SimCNN does not
require such reduction.
- The pre-processing, output reconstruction, and computation reuse introduce irregularity in the dataflow of an accelerator which may cause significant performance degradation. Our approach of mapping LSH signature calculation as part of convolution operation and use of hitmap with carefully crafted design of SimCache keeps the original dataflow as it is.
- Finally, we argue that it is an accepted practice in architecture community to propose an efficient hardware implementation of an idea used in software domain. For example, TFE [MICRO-2020] is based on a compression technique proposed for software implementation. Similarly, Colorama [HPCA-2007] is a hardware implementation based on a programming language idea [POPL-2006].


======Reviewer#A========
A.1. Example of h?
> We provided an example in Section#III-B.

A.2. Figure 8 (now 9)?
> We improved the figures (Figure 4, 8 & 9) along with descriptions in Section#IV.

A.3. Signature overhead?
> We included signature generation overhead in Figure 11 & 14.

A.4. Scalability of SimCache?
> We discussed it in Section#V-A.

A.5. Typos?
> We fixed them.

======Reviewer#B========
B.1. Novelty?
> Please check CC.1

B.2. Figure-2 (now 3) software/hardware?
> It is the workflow of our hardware implementation.

B.3. Figure-3, 7 & 8 (now 4, 8 & 9)?
> We modified those figures and added more explanation (blue color) in Section-IV.

B.4. All CNN?
> SimCNN is specifically for CNN acceleration to exploit the similarity of CNN operation and signature calculation. So, we used only CNN models. We aim to include 3 newer models. However, as of the revision, they are still running and have not reached the target accuracy yet.


======Reviewer#C========
C.1. Experimental setup?
> We added Section-IV.

C.2. Area overhead?
> We added Table-III & IV for various overheads of FPGA.

C.3. Dropout?
> Dropout actually helps SimCNN to find more similarity as various values are probabilistically set to zero both during forward and backward propagation. As a result, higher performance benefit might arise. 

C.4. Convergence?
> Table-II shows the detail convergence and accuracy results. In summary, there is little-to-no effect on accuracy and convergence.

C.5. Absolute numbers?
> We showed absolute numbers in Figure-11, 14, Table-II.

C.6. More PEs instead of SimCache?
> With equal resources, we can increase PEs by 80% (w.r.t baseline) which gives similar benefit as SimCNN. However, if the baseline has 1024 PEs instead of 168 PEs, the increase in PEs is reduced to 15% and SimCNN outperforms the increased PE-based design. Thus, SimCNN does well with larger accelerators.

C.7. Overlapped vs pipeline?
> Overlapped dataflow is not obtained by trivial pipelining strategy (such as RISC/MIPS 5-stage pipeline). We intentionally delayed some PEs to expose the pipelining opportunity. This is similar to software pipelining technique.


======Reviewer#D========
D.1. Power analysis?
> We added detailed breakdown of resources and powers of FPGA in Table-III & IV

D.2. Flash invalidate?
> We added one common wire for each way of SimCache. The wire is ANDed with VT bits. To flash invalidate, we set the wire to zero. 

======Reviewer#E========
E.1. Novelty w.r.t ADR [22]?
> Please check CC.1

E.2. Power analysis?
> A detailed break down of resources and power in FPGA is shown in Table-III & IV.

E.3. Comparison with other work?
> Current accelerators that optimize computations (e.g., UCNN, Cnvultin etc.) do not work for training. ADR is a software implemented approach that shows 69% improvement with a different set of CNN models.

==> rebuttal/HPCA22/review.txt <==
HPCA 2022 Paper #298 Reviews and Comments
===========================================================================
Paper #298 SimCNN: Exploiting Computational Similarity to Accelerate CNN
Training in Hardware


Review #298A
===========================================================================

Paper summary
-------------
The paper proposes SIMCNN, the first work that exploits computational similarity for accelerating CNN training in hardware. The experimental evaluation with four different deep learning models shows that SIMCNN saves a significant number of computations and therefore, improves training time up to 52%.

Strengths
---------
1. The paper is well organized and easy to be understood.
2. A row-stationary dataflow baseline and SIMCNN are implemented in FPGA.

Weaknesses
----------
1. The writing could be improved.
2. The experiment could be improved.
3. The research contributions need to be emphasized.

Novelty
-------
2. Incremental improvement

Evaluation
----------
2. The evaluation is shallow and there are major weaknesses

Impact
------
3. Likely to impact future research and/or products

Writing quality
---------------
2. Needs improvement

Overall merit
-------------
2. Weak Reject -- Average-quality paper but with deficiencies that are
   difficult to overlook

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Questions for Revision/Rebuttal
-------------------------------
1. An example or implementation of the function h should be given in Section 3.
2. Fig. 8 shows the overview of SIMCACHE with Eyeriss but it lacks the information about how the signature is stored and leveraged on the fly.
3. The performance overhead of signature generation should be evaluated, distinguished, and highlighted in the Evaluation Section (i.e., all the figures related to execution time/speedup).

Importance of Revision/Rebuttal in determining your post-response score
-----------------------------------------------------------------------
3. Revision/Rebuttal would be somewhat useful -- I am open to revising my
   score based on how satisfactory the concerns are addressed

Comments to authors
-------------------
1. Table 1 should be detailed. Each category should be elaborated a little bit in the table. There might be some works that fall under multiple categories.
2. Typos: "ofen" -> "often"; "h(x)" -> "h_i(x)"; "SIMCACHE(Figure 7)" -> "SIMCACHE (Figure 7)"; "signature.SIMCACHE" -> "signature. SIMCACHE"; "SimCnn" -> "SimCNN"; "SIMCNN" or "SimCNN", please make it consistent including the title; "SIMCACHEand VD" -> "SIMCACHE and VD"; references are disordered.
3. The SIMCACHE is used during the computation for one filter and is invalidated for the next one. This detail is not clear until page 6.
4. The SIMCACHE is implemented as a globally accessible shared memory/register in FPGA. It might result in long critical path/cycle latency and it is even worse when it is implemented in ASIC. Its scalability should be discussed.



Review #298B
===========================================================================

Paper summary
-------------
This paper builds upon observations in earlier work that some computations are repeated during training and proposes to avoid them by building hardware.   Results from an FPGA implementation show 52% speedup in training time.

Strengths
---------
Improving training speed is important.
FPGA implementation.

Weaknesses
----------
Limited novelty (LSH has been proposed for this use in [22]).
The hardware proposal is not well explained.
From the little I could follow, the hardware seems complicated.
Evaluation on older workloads (all CNNs).

Novelty
-------
2. Incremental improvement

Evaluation
----------
2. The evaluation is shallow and there are major weaknesses

Impact
------
1. Unlikely to have impact

Writing quality
---------------
1. Unacceptable

Overall merit
-------------
2. Weak Reject -- Average-quality paper but with deficiencies that are
   difficult to overlook

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Questions for Revision/Rebuttal
-------------------------------
How is use of Locality Sensitive Hashing in this paper different than in [22]?  Is this paper just describing a hardware implementation of the approach described in [22]?

Is Figure 2 illustrating hardware or software?

Importance of Revision/Rebuttal in determining your post-response score
-----------------------------------------------------------------------
1. Revision/Rebuttal cannot save this paper -- The required changes are so
   significant that it will become a different paper

Comments to authors
-------------------
I liked the high level description of LSH and idea of LSH, but it appears to have been proposed in [22].  The paper only differentiates from that prior work by saying it was a software implementation, but I would have liked to hear more about any similarities and differences.  I had difficulty following the hardware descriptions in the paper and since the use of LSH appears to have been proposed in [22] I am unclear what the contribution of this paper is other than working out a hardware implementation of an existing idea that was implemented previously in software (which to me does not seem like enough for an HPCA paper).  

I could not follow the description of Figure 3 and my enthusiasm for this submission went downhill fast from there.  The left hand side of Figure 3 looks like it is illustrating convolutions, but I'm not sure how that relates to signature calculation.  Also, not clear what is being shown on the right hand side of Figure 3.   

I also could not follow how the SimCache illustrated in Figure 7 helps.  I am wondering about the organization of entries in a single way and how they are used.  I could not really see how the example in Figure 8 works or how it shows reuse.



Review #298C
===========================================================================

Paper summary
-------------
The paper proposes a hardware accelerator for CNN training by exploiting computation similarity.
It uses locality sensitive hashing (LSH) to detect similarities between different input vectors and store the computation results in a SimCache, which can be reused for similar inputs.
They show their accelerator can improve the training time up to 52%.

Strengths
---------
- It is the first accelerator design to exploit computation similarity for CNN training
- The proposed mechanism can improve the training time up to 52%, which is a big improvement.

Weaknesses
----------
- No experiment configuration information, such as the number of PEs, global buffer size, etc.
- No evaluation of area overhead

Novelty
-------
2. Incremental improvement

Evaluation
----------
3. There are some minor issues with the evaluations but they can be solved

Impact
------
2. Likely to have minor impact

Writing quality
---------------
3. Adequate

Overall merit
-------------
2. Weak Reject -- Average-quality paper but with deficiencies that are
   difficult to overlook

Reviewer expertise
------------------
2. Some familiarity

Reviewer confidence
-------------------
2. Medium

Questions for Revision/Rebuttal
-------------------------------
- What is the experimental configuration of PEs, global buffers, etc?
- What is the area overhead compared to the baseline
- Can the proposed design work with dropout? If dropout is used, how will the performance improvement look like?
- Will the number of epochs to converge change when exploiting computation similarity for training?

Importance of Revision/Rebuttal in determining your post-response score
-----------------------------------------------------------------------
4. Revision/Rebuttal would be useful -- My post-response score will mainly
   be determined by how satisfactorily the concerns are addressed

Comments to authors
-------------------
I like the idea proposed in the paper, which is very neat, to exploit computation similarity for CNN training.
The main reason that I gave a weak reject is the paper missing important configuration details for the experiment setup, such as the number of PEs, and the size of the global buffers, etc.
Moreover, throughout the evaluation section, the paper never shows the absolute numbers for computation time and accuracy, but only shows relative results.
It makes me concerned, as it becomes very difficult to reason about whether the results are reasonable or not.
This should be addressable during revision. I would be happy to improve the score if the authors could provide convincing information.


Besides, I have the following comments.

- Dropout

Generally, CNN training adopts dropout to improve the robustness of the network. Can your design work with dropout? What will the performance be if dropout is used?

- Area Overhead

The paper does not provide any data for the area overhead.
An important question is that if using the area of SIMCache for more PEs, how will the performance difference become compared to the baseline?

- Training Epochs

When training while exploiting computation similarity, will it take more epochs to converge?
Moreover, in Figure 10, why the training accuracy of SimCNN is higher than the baseline?

- Overlapped v.s. Pipeline

If I understand correctly, the so-called overlapped design is basically the very commonly used architecture design method, which we generally call pipelining.



Review #298D
===========================================================================

Paper summary
-------------
The paper proposes a new CNN training methodology based on clustering that detects similarities between input vectors and resuses previously computed and stored convolution results of similar vectors to reduce the amount of computation and time for training

Strengths
---------
The detailed design of the SimCNN and the FPGA implementation adds confidence in the similarity detection algorithm . The performance results demonstrate the value of the design and in particular demonstrates the accuracy of the similarity detection.

Weaknesses
----------
More analysis on certain quantitative aspects would be valuable. Particularly the relation between the cache sizes that showed maximum benefit and the amount of vectors that were able to be stored, the miss rates of the simcache and the latency of the training time including the cache access. The flash invalidate of the cache also would benefit from more description as to its overhead in terms of power.

Novelty
-------
2. Incremental improvement

Evaluation
----------
3. There are some minor issues with the evaluations but they can be solved

Impact
------
2. Likely to have minor impact

Writing quality
---------------
3. Adequate

Overall merit
-------------
3. Weak Accept -- Average-quality paper with deficiencies that could be
   addressed

Reviewer expertise
------------------
2. Some familiarity

Reviewer confidence
-------------------
2. Medium

Importance of Revision/Rebuttal in determining your post-response score
-----------------------------------------------------------------------
2. Revision/Rebuttal would be nice but not essential -- I find the current
   version of the paper acceptable but would still prefer to see my
   concerns addressed

Comments to authors
-------------------
Please address the energy impact of the proposed similarity detection algorithm including the cache operation.
There are also a few typos in the paper that should be fixed. (eg. Section V1 B , we provide (not provided) the results..., )



Review #298E
===========================================================================

Paper summary
-------------
The paper proposes to use locality sensitive hashing to reduce the number of computations in CNN training by avoiding computations for similar input vectors.

Strengths
---------
- The use of locality sensitive hashing is new and interesting.
- The idea is well evaluated on several networks and achieves 50% improvement in training time.

Weaknesses
----------
- The power consumption of the approach is 2.26x worse, so it is not clear if the overhead is worth it. 
- It is not clear how the savings achieved by this approach compare with prior approaches to reduce computations.

Novelty
-------
3. New contribution

Evaluation
----------
3. There are some minor issues with the evaluations but they can be solved

Impact
------
2. Likely to have minor impact

Writing quality
---------------
3. Adequate

Overall merit
-------------
3. Weak Accept -- Average-quality paper with deficiencies that could be
   addressed

Reviewer expertise
------------------
4. Expert

Reviewer confidence
-------------------
3. High

Importance of Revision/Rebuttal in determining your post-response score
-----------------------------------------------------------------------
2. Revision/Rebuttal would be nice but not essential -- I find the current
   version of the paper acceptable but would still prefer to see my
   concerns addressed

Comments to authors
-------------------
The paper proposes to use locality sensitive hashing to reduce the number of computations in CNN training by avoiding computations for similar input vectors. The use of locality sensitive hashing is new and interesting, I have not seen a similar idea in prior work.

The paper is easy to understand. The idea is implemented all the way on an FPGA, and well evaluated on several networks. 

While the training time is saved by 50%, the power consumption of the approach is 2.26x worse, so it is not clear if the overhead is worth it. It would be good to show where the power increase comes from --- what is the breakdown of power between the CNN computation and the LSH computation and caching.

Moreover, it is not clear how the savings achieved by this approach compare with prior approaches to reduce computations especially the ones cited by the authors. It would also help if the authors described [22] in more detail --- they simply say it is not applicable to hardware without much explanation of the idea and why it is not applicable.

==> rebuttal/HPCA23/rebut1.txt <==
We thank the reviewers. Our responses are as below:

## **Reviewer#A**

**A.1. Other approaches.**

We compare RPQ with Bloom-Filter(BF) in Figure-3. We ran BF-based technique with AlexNet and Squeeze1.0. For xx epochs, it provides yy and zz speed up whereas MERCURY provides 1.51x and 2.44x. 

**A.2. Stopping similarity?**

We warm-up training for 20-batches. MERCURY tracks model's original latency (cycles) and clustering overhead (cycles). MERCURY checks if the sum of new latency and clustering overhead exceeds the original latency. If that happens for 5-batches, MERCURY stops the detection process. If the loss increases for 10-epochs, MERCURY stops similarity detection. Once it is off, it is not turned back on.

**A.3. Tuning RPQ.**

RPQ is tuned with a simple heuristic(not part of training). MERCURY starts with signature length 20. After every n epochs, it increases length by 1. n varies between 10 to 40. 


**A.4. Cost differences**

The other approaches(unlimited similarity and zero-pruning) are hypothetical based on unlimited hardware resources. They present the best-case scenario. Therefore, we did not show the cost difference. UCNN[29] and Cnvlutin[2] followed the similarity and zero-pruning approach. They reported 4% to 24% area overhead. 

**A.5. Accuracy differences?**

On average, MERCURY degrades accuracy by 0.7%(Section-VII.A). This is similar to prior work[22, 40].

**A.6. 2X speed up and 1.135X increase**

2X speedup is against the row-stationary machine. 1.135X is the power increase of MERCURY(Section-VII.F). 


## **Reviewer#B**

**B.1. Same accuracy?**

For AlexNet, GoogleNet, and Squeeze, MERCURY needs 1, 2, and 2 more epochs to reach the same accuracy. ResNet, Transformer, and VGG19 do not reach the same accuracy with more epochs. It is 0.9% lower on average. This reduction happened in previous works[22, 40]. For other models, MERCURY reaches the same accuracy at same or 1 less epoch.

**B.2. Power measurement?**

Power is based on an average-sized layer which is from VGG with filter=256x128x3x3 and input=128x56x56. Other sizes can be configured without changing RPQ, MCache, PE, etc. Power is measured by Vivado. For a smaller layer (filter=128x128x3x3 and input=128x56x56) power is 1.704(W) and for a bigger layer (filter=256x256x3x3 and input=256x56x56) power is 1.964(W).

**B.3. Transformer?**

(Section-III.C.3&4) For keeping the dataflow same and reducing the hardware overhead, we limit the scope of similarity in attention and fully connected layers. This reduces the speed up. This is a trade-off between speed up and resources. We expect similar results for BERT.


## **Reviewer#C**

**C.1. Results?**

Other approaches look for same elements whereas MERCURY finds similar vectors (not elements). For models where MERCURY lags behind, there is a limited scope for similarity (either due to small vectors or layers with limited sharing).


## **Reviewer#D**

**D.1. No benefit for transformer?**

See B.3.

**D.2. Power break down?**

RPQ consumes 0.001(W) and 0.001(W) for LUT and signals. Mcache consumes 0.015(W), 0.061(W), and 0.037(W) for LUT, Block-RAMs, and signals. 

**D.3. More PEs?**

We added more PEs keeping the power the same. This increases PEs by 19.64% and a speed up of 1.244x. MERCURY has 1.97x speed up.

## **Reviewer#E**


**E.1. Data redundancy**

See the revision(Section-II.D).

**E.2. Only Imagenet**

We used Multi30k for Transformer.

==> rebuttal/MICRO22/Rebuttal.txt <==
Review #514A: 
Major Weaknesses and comments:
-	Unclear why this is particular to training when the technique seems to be just looking at input locality which can happen similarly in inference
o	While this is sound it is unclear why this would be only relevant to training when the fact observed applies to feed forward of the training phase.
-	Evaluation is unclear with lacking detail in the training setup 
o	what would happen would be that more epochs would be necessary to achieve the same required accuracy. I have not found such a discussion in the paper. Then there some limitations on the evaluation.



o	In terms of the training itself, It is unclear what setup was used, how many epochs, how much was the target accuracy, how many images were used, etc.

Answer: The target accuracy is the top-1 accuracy reported in other articles. We choose 80K images from ImageNet dataset for training. The number of epochs is different for different networks and we continued training until reach to the certain accuracy in baseline as reported in other articles. 

-	as well as the definition of the baseline
o	the authors claim a comparison with a baseline but there are no clear details on the characteristics of the baseline.
We choose 
-	Finally, AlexNet is a small network in these days, so how would this all scale to larger networks? What would be the challenges?

Answer: We totally presented the result of 8 networks to show the efficiency of the proposed method. We also added three more recent networks including “Inception-V4”, “MobileNet-V2”, and “SqeezeNet_0_1” to the results. For some statistical analysis we changed Alexnet to VGG13 which is bigger networks since it has limited number of layers which makes it easier to show the layer-wise analysis. We provided all other results for bigger networks.


 
Review #514B: 
Major Weaknesses
-	The idea only applicable to convolutional layers
o	Moreover, the work is applicable only to Convolution layer and they just compare their evaluations for CNN based models. Hence the applicability of the work is limited.


-	The idea is limited in the backward pass the authors do not provide any motivation results to justify their idea.
o	To exploit locality in backward pass various factor need to align - output gradient of the ith layer should match the input activation of i+1 layer and the weight kernel dimensions should also match. The authors should provide some empirical evidence to show that these conditions are often met during certain parts of the training of a variety of models.

Answer: We added one subsection related to the backward propagation in Row-Stationary dataflow and explained how our idea can be applied on top of this dataflow during the backward propagation process. The idea proposed here says that in situations that the weight kernel dimensions in layer i and i+1 matched together, we can save the clustering stage and use the result of inference. 

-	Using input locality as a means to avoid computation is not clearly justified
o	there is no quantitative motivation provided by the authors to justify locality among input activations.

-	The model training is accelerator but consumes more area and power (overhead of cache, signature table, etc.)

Answer: In last part of result section, we provide some analysis related to hardware and are overhead of the proposed idea. We showed that by increasing the hardware 13.5% we could increase the speed up 2.02x in average. 

-	Regarding the evaluation - the work can definitely improve on that. 
o	(1) The paper should do a thorough empirically evidence that the hash function is solid and does not see many collisions; higher the collisions, higher could be the impact on accuracy. 
o	(2) The paper compares against an accelerator that does not exploit input locality, but does not compare against state of the art accelerators such as Eyeriss (Dense) SCNN and Procrustes (sparse accelerators) for training. 	

Answer: We consider Eyeriss as our baseline and major part of result section compare the proposed idea with Eyeriss. 

o	(3) The work can also compare against an oracle that does not see any cache misses or collisions to fully quantify the overheads of the accelerator. 
o	(4) the accelerator proposed has cost overheads (such as area and power), it is unclear how the benefits will compare if the cost is translated to increasing the number of computational elements (PEs) in the baseline.


 
Review #514C: 
Major Weaknesses
-	The proposed method does not reduce memory access, even increase that.
o	The memory access is not considered in this paper. It seems that MERCURY increases memory access. Could you please analyze and evaluate this?


-	Missing important baselines.
o	Leveraging input similarity is not new in DNN related architecture. Please find related works [1]&[2]


-	The writing and experiments could be improved.
o	The writing could be improved. There are many mistakes in the paper, such as typos and wrong figure captions. 
o	Some descriptions are not very clear. For example, it's unclear how to reuse signature and Hitmap during training phase (Sec. 3.3.2). 
o	It's unclear how to analytically stop the locality detection (Sec. 3.4.2) and how large the overhead is to achieve this.
o	

-	Convergence speed. How does training convergence speed is affected while considering the input similarity?

-	The evaluation could be improved.
o	Better to show the computation reduction ratio instead and performance gains breakdown.
o	Why MERCURY outperforms unlimited similarity detection (Sec. 7.4.3).
	Unlimited similarity in a single pixels
o	In Fig.13, the hit rate stays above 97%, but the computation reduction is less than 50%.
o	Hardware characteristics should be given, resources/area/power breakdown according to hardware modules.
-	


 
Review #514D:
-	Unclear why this work is positioned for training not inference - esp given that the baseline dataflow (Row Stationary) is for an inference accelerator running convolutions, and backprop involves GEMMs.
o	Why is this work position for training instead of inference? Convolution operations occur in the forward (inference) pass. Do you apply your technique during backprop as well? If yes - how? Backprop involves GEMMs, not convolutions.
o	
-	Weak Evaluation - deep-dive on an old CNN, hard to identify benefits from locality algorithm vs hardware architecture
o	How large is the performance benefit from hardware acceleration compared to software approaches? In Section 2.3, the authors cite prior studies that exploits computation reuse to reduce training time - but dismiss them as software approaches. Does MERCURY significantly reduce training time compared to the software approach?

-	What is the operating frequency of the FPGA implementation?
-	How did you model the unlimited zero pruning in Section 7.4.2?
-	Please present the average MCache hit rates for all datasets in the paper. While this is an important artifact to understand the proposed architecture, the authors did not provide all results. The only available MCache hit rate is AlexNet's (Figure 13 (a)).
-	Minor: Do you have any plan to open-source the FPGA implementation?
-	I wonder if you can add more datasets such as Inception, MobileNets, and SqueezeNet. While the authors claim that they have evaluated the architecture with eight models, actually they can be classified into four families (AlexNet, GoogleNet, ResNet, and VGG).
-	The deep-dive case study should have been on a newer model.
-	In Section 7.6, please break down the hardware resource usage into architectural components (signature table, MCache, and Hitmap).
-	


Comments:
-	The authors define a term, "spatial locality", to denote similarity between input vectors. The rationale behind this term is that spatially adjacent input vectors in an image tend to have a higher similarity. I would like the authors to find another term because of two reasons. First, spatial locality is widely used in the computer architecture community to present locality in memory accesses. Therefore, repurposing this term can be confusing. Second, your proposal is not limited to spatially adjacent input vectors. Even if two vectors are spatially distant, if they have the same signature, MERCURY will skip computation.
-	


 
Review #514E:
Major Weaknesses
-	Lack of motivating analysis on how much input value locality exists.
o	It is a bit weird that this work lacks an analysis of how much input value locality exists in CNNs, which would have provided more concrete motivation for this work.
o	It is a bit weird that this work lacks an analysis of how much input value locality exists in CNNs, which would have provided more concrete motivation for this work.
o	

-	Applicability beyond CONV and FC layers not demonstrated (like LSTM, transformer, etc.)

-	CNN models are somewhat outdated (with lots of redundancy). Selection criteria is not clear.
o	The small number of CNNs used for evaluation are quite outdated and have lots of redundancy to work well even with approximation. However, it is not clear how effective the same approach is for SOTA CNN models as well as non-CNN models (like LSTM, transformers, etc.)
o	How well would Mercury work for more modern CNNs and non-CNNs?
o	What is the model selection creteria?
o	


-	Comparison against the existing work seems weak.

-	It is a design decision that there is no cache replacement in Mercury. Can you elaborate on this decision? Is it because the lifetime of the cached entries is too short? How much potential performance is lost due to this decision?

-	AlexNet is old and no longer representative. Another model like VGG or ResNet would have been a better choice for the case study in Section 7.2.

-	What is the dataset used? Is Imagement a typo of ImageNet?

-	Comparison against other existing works in Section 7.4 is quite terse and not very convincing. Also, the presentation of graphs in Section 7 need to be improved. In Figure 11(a) it doesn't make sense validation accuracy is 0.5-0.7% (perhaps 50-70%?)). In Figure 14, savings vs. baseline in percent (%) looks strange. In Figure 15 and 16, Speedup vs. baseline in percent (%) looks strange, too. (Labels are also too small.) Power consumption in Table 2, 3, and 5 have no unit.

-	The margin between a figure caption and the main text is too small.
-	


